Synchronization and Aggregation of Nonlinear Power Systems with Consideration of Bus Network Structures

We study nonlinear power systems consisting of generators, generator buses, and non-generator buses. First, looking at a generator and its bus' variables jointly, we introduce a synchronization concept for a pair of such joint generators and buses. We show that this concept is related to graph symmetry. Next, we extend, in two ways, the synchronization from a pair to a partition of all generators in the networks and show that they are related to either graph symmetry or equitable partitions. Finally, we show how an exact reduced model can be obtained by aggregating the generators and associated buses in the network when the original system is synchronized with respect to a partition, provided that the initial condition respects the partition. Additionally, the aggregation-based reduced model is again a power system.

==> data/V.txt <==
9.927779245936464436e-01 9.951027362866429193e-01 9.951884604849092764e-01 9.950347010116580293e-01 9.923982872166635660e-01
9.927779245936464436e-01 9.951027362866429193e-01 9.951884604849092764e-01 9.950347010116580293e-01 9.923982872166635660e-01
9.927779245936464436e-01 9.951027362866429193e-01 9.951884604849092764e-01 9.950347010116580293e-01 9.923982872166635660e-01
9.927779245936468877e-01 9.951027362866433634e-01 9.951884604849097204e-01 9.950347010116584734e-01 9.923982872166642322e-01
9.927779245936642072e-01 9.951027362866545767e-01 9.951884604849233762e-01 9.950347010116722402e-01 9.923982872166844382e-01
9.927779245938092023e-01 9.951027362867478354e-01 9.951884604850376181e-01 9.950347010117879254e-01 9.923982872168539693e-01
9.927779245945567155e-01 9.951027362872298943e-01 9.951884604856277017e-01 9.950347010123843372e-01 9.923982872177286030e-01
9.927779245977336187e-01 9.951027362892782557e-01 9.951884604881349183e-01 9.950347010149191984e-01 9.923982872214448525e-01
9.927779246101147148e-01 9.951027362972610923e-01 9.951884604979056581e-01 9.950347010247978519e-01 9.923982872359280449e-01
9.927779246556034387e-01 9.951027363265900760e-01 9.951884605338039425e-01 9.950347010610922638e-01 9.923982872891403684e-01
9.927779248159791514e-01 9.951027364299934730e-01 9.951884606603671468e-01 9.950347011890524618e-01 9.923982874767455220e-01
9.927779254179843749e-01 9.951027368181398769e-01 9.951884611354495647e-01 9.950347016693789071e-01 9.923982881809626511e-01
9.927779276122886687e-01 9.951027382329309390e-01 9.951884628671214816e-01 9.950347034201648677e-01 9.923982907478287041e-01
9.927779311820882358e-01 9.951027405345811427e-01 9.951884656842886479e-01 9.950347062684276045e-01 9.923982949237298845e-01
9.927779361267099478e-01 9.951027437226560579e-01 9.951884695864189334e-01 9.950347102136292143e-01 9.923983007078779339e-01
9.927779424454560298e-01 9.951027477967062662e-01 9.951884745729614457e-01 9.950347152552131424e-01 9.923983080994568384e-01
9.927779508205418768e-01 9.951027531965941364e-01 9.951884811822967469e-01 9.950347219375023089e-01 9.923983178965115615e-01
9.927779607996203293e-01 9.951027596306658562e-01 9.951884890574463904e-01 9.950347298995784184e-01 9.923983295698924900e-01
9.927779723817391488e-01 9.951027670983079165e-01 9.951884981976580891e-01 9.950347391406809683e-01 9.923983431184850712e-01
9.927779993797791747e-01 9.951027845054595256e-01 9.951885195035736764e-01 9.950347606817765422e-01 9.923983747003883860e-01
9.927780323851709277e-01 9.951028057858887221e-01 9.951885455502571531e-01 9.950347870159745867e-01 9.923984133095877791e-01
9.927780713913679778e-01 9.951028309353742163e-01 9.951885763325276635e-01 9.950348181380397339e-01 9.923984589384172716e-01
9.927781472303899291e-01 9.951028798330519010e-01 9.951886361818099713e-01 9.950348786479988883e-01 9.923985476536375527e-01
9.927783116882541448e-01 9.951029858682831630e-01 9.951887659652153273e-01 9.950350098641802532e-01 9.923987400334162157e-01
9.927786543016066112e-01 9.951032067704091988e-01 9.951890363393847139e-01 9.950352832236343259e-01 9.923991408149557270e-01
9.927791038385781475e-01 9.951034966122818126e-01 9.951893910880240668e-01 9.950356418900271338e-01 9.923996666708542191e-01
9.927800872666200371e-01 9.951041306841513778e-01 9.951901671345668721e-01 9.950364265104516548e-01 9.924008170476905644e-01
9.927813629271534657e-01 9.951049531754325717e-01 9.951911737518032153e-01 9.950374442559445365e-01 9.924023092465451557e-01
9.927829284963145540e-01 9.951059625882110460e-01 9.951924090774643128e-01 9.950386932490542513e-01 9.924041405332865162e-01
9.927847816445828366e-01 9.951071574210376136e-01 9.951938712385317576e-01 9.950401716026280319e-01 9.924063081636635975e-01
9.927888524256616165e-01 9.951097820958092477e-01 9.951970828340964692e-01 9.950434188231831456e-01 9.924110695905231649e-01
9.927975807757726256e-01 9.951154098044473484e-01 9.952039675249030326e-01 9.950503801549733796e-01 9.924212779873602397e-01
9.928087508313854226e-01 9.951226118771329121e-01 9.952127752934638583e-01 9.950592865139934462e-01 9.924343405280307007e-01
9.928329300093169385e-01 9.951382019693743031e-01 9.952318298644822203e-01 9.950785564620124868e-01 9.924626100903721770e-01
9.928635648761436894e-01 9.951579548877873549e-01 9.952559499431741230e-01 9.951029532928079568e-01 9.924984152338531818e-01
9.929003523700119516e-01 9.951816755107335544e-01 9.952848815584853792e-01 9.951322229846975009e-01 9.925413931624665898e-01
9.929429898789718933e-01 9.952091690693870563e-01 9.953183689472626661e-01 9.951661100910187407e-01 9.925911803745068873e-01
9.929911761024832195e-01 9.952402417021194436e-01 9.953561556496520746e-01 9.952043587690009296e-01 9.926474138908498723e-01
9.931110723483101976e-01 9.953175619157014209e-01 9.954499023395199098e-01 9.952993025223171308e-01 9.927871794043634512e-01
9.932519915024748958e-01 9.954084513724160699e-01 9.955595784700059792e-01 9.954104735300319806e-01 9.929511642828521278e-01
9.934111775561983437e-01 9.955111399617428969e-01 9.956827949763846775e-01 9.955354949583535840e-01 9.931360205052712775e-01
9.935859885149472825e-01 9.956239323735313063e-01 9.958172573008456929e-01 9.956720842159872964e-01 9.933385336469005011e-01
9.937739148802270384e-01 9.957452199653687996e-01 9.959607894070736656e-01 9.958180754789892619e-01 9.935556494727770804e-01
9.939725925676470286e-01 9.958734889720259886e-01 9.961113515709105748e-01 9.959714363156979555e-01 9.937844931520986025e-01
9.941798115106226241e-01 9.960073259026278603e-01 9.962670528626274002e-01 9.961302793107585929e-01 9.940223824817717713e-01
9.945370766062449075e-01 9.962382261766390412e-01 9.965321727839777655e-01 9.964013652540569810e-01 9.944305170181140241e-01
9.949038984587408319e-01 9.964755492073648080e-01 9.967997965631046897e-01 9.966758630134872066e-01 9.948467316617050082e-01
9.952731152757455790e-01 9.967147383517767079e-01 9.970642086167579299e-01 9.969479888940374623e-01 9.952625044361923523e-01
9.956387430806959982e-01 9.969519952478158586e-01 9.973208683146954634e-01 9.972131012606537670e-01 9.956708197565680152e-01
9.959959044965559505e-01 9.971842310869990511e-01 9.975663243325778584e-01 9.974676200752192745e-01 9.960660751721950312e-01
9.963407382734617013e-01 9.974090056200424215e-01 9.977981041507297810e-01 9.977089231219596899e-01 9.964439605226922403e-01
9.966702978990564787e-01 9.976244594926884091e-01 9.980145896299661423e-01 9.979352290852904206e-01 9.968013210777890709e-01
9.969824456155202963e-01 9.978292441543932245e-01 9.982148873993738070e-01 9.981454755455261285e-01 9.971360136258222706e-01
9.972757461240140398e-01 9.980224521361510392e-01 9.983987007062490315e-01 9.983391980190388093e-01 9.974467620246832977e-01
9.975493631238872005e-01 9.982035496989166701e-01 9.985662076585559710e-01 9.985164146094829274e-01 9.977330171005089898e-01
9.978029612397479875e-01 9.983723134743953675e-01 9.987179493914861705e-01 9.986775195641213188e-01 9.979948246430152548e-01
9.980366152476225494e-01 9.985287723069803389e-01 9.988547304672800164e-01 9.988231879019582315e-01 9.982327041626266606e-01
9.982507277539385271e-01 9.986731549885710102e-01 9.989775327244131420e-01 9.989542922748659848e-01 9.984475400052293947e-01
9.984459558402256629e-01 9.988058441339511262e-01 9.990874428854407130e-01 9.990718323982252791e-01 9.986404855357220445e-01
9.986231467703939879e-01 9.989273361673914886e-01 9.991855935581447357e-01 9.991768767758070213e-01 9.988128804710346698e-01
9.987832825864676467e-01 9.990382072238700450e-01 9.992731167956860894e-01 9.992705160133520392e-01 9.989661809981940088e-01
9.989274331974740129e-01 9.991390846332859343e-01 9.993511090598149460e-01 9.993538267158866839e-01 9.991019019736048223e-01
9.990567173808357904e-01 9.992306235401635650e-01 9.994206062223759401e-01 9.994278447679804112e-01 9.992215702451605619e-01
9.991722709918529066e-01 9.993134881368739286e-01 9.994825671368784414e-01 9.994935466968541959e-01 9.993266879779659773e-01
9.992752216193295789e-01 9.993883369616842760e-01 9.995378643043396627e-01 9.995518378048036112e-01 9.994187047921256895e-01
9.993666689209989018e-01 9.994558117251677309e-01 9.995872802296765780e-01 9.996035458133134544e-01 9.994989975198012022e-01
9.994476698455756480e-01 9.995165291102751093e-01 9.996315081336017982e-01 9.996494188250024671e-01 9.995688563941917959e-01
9.995192280519239469e-01 9.995710750963996416e-01 9.996711559067201769e-01 9.996901265791204860e-01 9.996294765992800313e-01
9.995822868330929145e-01 9.996200013355936997e-01 9.997067522680540552e-01 9.997262640698261205e-01 9.996819541688183319e-01
9.996631463118279548e-01 9.996842156572929294e-01 9.997537124625457405e-01 9.997732109695141034e-01 9.997477994444161631e-01
9.997294183098125453e-01 9.997384432101625862e-01 9.997938015830142300e-01 9.998124968991320971e-01 9.998003970626823111e-01
9.997834821538016392e-01 9.997841005452692276e-01 9.998280553968516005e-01 9.998453772091288050e-01 9.998422667853305024e-01
9.998273946460156658e-01 9.998224285905407127e-01 9.998573051588049987e-01 9.998728809650857530e-01 9.998755044198874842e-01
9.998629149172151287e-01 9.998545072367228670e-01 9.998822278245056427e-01 9.998958553045821374e-01 9.999018334045621792e-01
9.998915336475612259e-01 9.998812715369812532e-01 9.999033864984877562e-01 9.999150029575138987e-01 9.999226571572533695e-01
9.999145039369706778e-01 9.999035281393341412e-01 9.999212611930744510e-01 9.999309125624039618e-01 9.999391090825187067e-01
9.999328718797922955e-01 9.999219710290960794e-01 9.999362708046446446e-01 9.999440821961109727e-01 9.999520982848290052e-01
9.999475054600143187e-01 9.999371959981704361e-01 9.999487878028429089e-01 9.999549370309610552e-01 9.999623499137301197e-01
9.999591209585245721e-01 9.999497135860935249e-01 9.999591473797661001e-01 9.999638422904388868e-01 9.999704398211997081e-01
9.999683065388200731e-01 9.999599604770424977e-01 9.999676527161456274e-01 9.999711126883290557e-01 9.999768237349169198e-01
9.999755429644936466e-01 9.999683094527451743e-01 9.999745777537998315e-01 9.999770193894138570e-01 9.999818614230006064e-01
9.999812215497486667e-01 9.999750780407217210e-01 9.999801685656176664e-01 9.999817953248782976e-01 9.999858364389332399e-01
9.999856595314001728e-01 9.999805360114577546e-01 9.999846441319587553e-01 9.999856394871792231e-01 9.999889720720579467e-01
9.999891131076737993e-01 9.999849118811158233e-01 9.999881970669738385e-01 9.999887206356011804e-01 9.999914441177640834e-01
9.999917884145947955e-01 9.999883985656031760e-01 9.999909946033540553e-01 9.999911806768709832e-01 9.999933910318252739e-01
9.999938507080046168e-01 9.999911583106058099e-01 9.999931799606692762e-01 9.999931378558021278e-01 9.999949219616471874e-01
9.999954320007701236e-01 9.999933269993884766e-01 9.999948740978366057e-01 9.999946898018868824e-01 9.999961230711323923e-01
9.999966373813318210e-01 9.999950179212020451e-01 9.999961777755441705e-01 9.999959164239363707e-01 9.999970625050338402e-01
9.999975502154545559e-01 9.999963250683078231e-01 9.999971738168663693e-01 9.999968826183714965e-01 9.999977942755282623e-01
9.999982364086653641e-01 9.999973260177361656e-01 9.999979294440497490e-01 9.999976407501492970e-01 9.999983612988896375e-01
9.999987478832095267e-01 9.999980844445426342e-01 9.999984985787294667e-01 9.999982328718238778e-01 9.999987977640973913e-01
9.999990275743801948e-01 9.999985044248907995e-01 9.999988131687748139e-01 9.999985711057586268e-01 9.999990434964891595e-01
9.999992517567720673e-01 9.999988441295036834e-01 9.999990679976226149e-01 9.999988527500477398e-01 9.999992453847694751e-01
9.999994302986131567e-01 9.999991168638142636e-01 9.999992734889600055e-01 9.999990862733261210e-01 9.999994103041207616e-01
9.999995255165108343e-01 9.999992631862962833e-01 9.999993844074566152e-01 9.999992152805519119e-01 9.999995001856423205e-01
9.999996070134605786e-01 9.999993889414431347e-01 9.999994803557217260e-01 9.999993288929718283e-01 9.999995784497494045e-01
9.999996765036303081e-01 9.999994965674127156e-01 9.999995631401669138e-01 9.999994286739485316e-01 9.999996463640414834e-01
9.999997355090833873e-01 9.999995882556753646e-01 9.999996343633866802e-01 9.999995160397552318e-01 9.999997050742804872e-01
9.999997853798354708e-01 9.999996659724421644e-01 9.999996954460569354e-01 9.999995922744739918e-01 9.999997556158066736e-01
9.999998476611791087e-01 9.999997633207030612e-01 9.999997733380999732e-01 9.999996915926764318e-01 9.999998202664218683e-01
9.999998945067755107e-01 9.999998367485933848e-01 9.999998337097613099e-01 9.999997705869015929e-01 9.999998704372954350e-01
9.999999291101718812e-01 9.999998910824485776e-01 9.999998799366517366e-01 9.999998326177440555e-01 9.999999087723391300e-01
9.999999540915347485e-01 9.999999303308532150e-01 9.999999148056760712e-01 9.999998805802871038e-01 9.999999375141178648e-01
9.999999715910141695e-01 9.999999578027070068e-01 9.999999406153367021e-01 9.999999169669069321e-01 9.999999585575882755e-01
9.999999833476537203e-01 9.999999762106832613e-01 9.999999592589463582e-01 9.999999439194879880e-01 9.999999734964148956e-01
9.999999907660311882e-01 9.999999877616155830e-01 9.999999722932292334e-01 9.999999632729561494e-01 9.999999836630943939e-01
9.999999949725201231e-01 9.999999942352332249e-01 9.999999809947437424e-01 9.999999765920299932e-01 9.999999901639534672e-01
9.999999968627629743e-01 9.999999970525139670e-01 9.999999864062664168e-01 9.999999852027259273e-01 9.999999939098378476e-01
9.999999971417304900e-01 9.999999973348360216e-01 9.999999893750682878e-01 9.999999902199089297e-01 9.999999956431740999e-01
9.999999963574984774e-01 9.999999959549765727e-01 9.999999905846174153e-01 9.999999925717518723e-01 9.999999959619105816e-01
9.999999949297044832e-01 9.999999935809122942e-01 9.999999905809676681e-01 9.999999930217486899e-01 9.999999953407333608e-01
9.999999931734906422e-01 9.999999907132699484e-01 9.999999897948915750e-01 9.999999921887773313e-01 9.999999941498812772e-01
9.999999913196175871e-01 9.999999877172002227e-01 9.999999885606123406e-01 9.999999905655500010e-01 9.999999926718213805e-01
9.999999895313261833e-01 9.999999848493676957e-01 9.999999871317917233e-01 9.999999885356505303e-01 9.999999911159926924e-01
9.999999884368133696e-01 9.999999831043057119e-01 9.999999861705126669e-01 9.999999871102310811e-01 9.999999901162798244e-01
9.999999874418477042e-01 9.999999815252447188e-01 9.999999852477382545e-01 9.999999857001644621e-01 9.999999891804562946e-01
9.999999865611841621e-01 9.999999801343931738e-01 9.999999843949731737e-01 9.999999843569105096e-01 9.999999883317922666e-01
9.999999858039483325e-01 9.999999789450052523e-01 9.999999836356888716e-01 9.999999831200125922e-01 9.999999875866339982e-01
9.999999851746267376e-01 9.999999779629886731e-01 9.999999829864418821e-01 9.999999820186146193e-01 9.999999869554704324e-01
9.999999846739335840e-01 9.999999771883091304e-01 9.999999824578883478e-01 9.999999810728683602e-01 9.999999864438913200e-01
9.999999842995622723e-01 9.999999766162093184e-01 9.999999820557032848e-01 9.999999802952378447e-01 9.999999860534453111e-01
9.999999840468397627e-01 9.999999762382614232e-01 9.999999817814124725e-01 9.999999796916965167e-01 9.999999857824052318e-01
9.999999839092859055e-01 9.999999760432727314e-01 9.999999816331387459e-01 9.999999792628226913e-01 9.999999856264432108e-01
9.999999838790970541e-01 9.999999760180547925e-01 9.999999816062725699e-01 9.999999790047918724e-01 9.999999855792257586e-01
9.999999839475521846e-01 9.999999761480750093e-01 9.999999816940651209e-01 9.999999789102684833e-01 9.999999856329295778e-01
9.999999841053593963e-01 9.999999764180024231e-01 9.999999818881551983e-01 9.999999789692031182e-01 9.999999857786888713e-01
9.999999843429411284e-01 9.999999768121595745e-01 9.999999821790286347e-01 9.999999791695354245e-01 9.999999860069773705e-01
9.999999846506716361e-01 9.999999773148908755e-01 9.999999825564187539e-01 9.999999794978117196e-01 9.999999863079309659e-01
9.999999850190685047e-01 9.999999779108607045e-01 9.999999830096490960e-01 9.999999799397156774e-01 9.999999866716162700e-01
9.999999854389446385e-01 9.999999785852864420e-01 9.999999835279227423e-01 9.999999804805232984e-01 9.999999870882507746e-01
9.999999859015268333e-01 9.999999793241159951e-01 9.999999841005645651e-01 9.999999811054839371e-01 9.999999875483795986e-01
9.999999863985454818e-01 9.999999801141616906e-01 9.999999847172195144e-01 9.999999818001369389e-01 9.999999880430120447e-01
9.999999869222969684e-01 9.999999809431905362e-01 9.999999853680093809e-01 9.999999825505634377e-01 9.999999885637279595e-01
9.999999874656855248e-01 9.999999817999807306e-01 9.999999860436541432e-01 9.999999833435865293e-01 9.999999891027484544e-01
9.999999880222462112e-01 9.999999826743516396e-01 9.999999867355620076e-01 9.999999841669210410e-01 9.999999896529863097e-01
9.999999885861532434e-01 9.999999835571679041e-01 9.999999874358885821e-01 9.999999850092774478e-01 9.999999902080698444e-01
9.999999891522151074e-01 9.999999844403248961e-01 9.999999881375749577e-01 9.999999858604324832e-01 9.999999907623520201e-01
9.999999897158589057e-01 9.999999853167199637e-01 9.999999888343604759e-01 9.999999867112615570e-01 9.999999913109015592e-01
9.999999902731072643e-01 9.999999861802084666e-01 9.999999895207819511e-01 9.999999875537481930e-01 9.999999918494824058e-01
9.999999910904071587e-01 9.999999874411500400e-01 9.999999905218297513e-01 9.999999887880770544e-01 9.999999926317191257e-01
9.999999918764016504e-01 9.999999886472146216e-01 9.999999914763981756e-01 9.999999899692141314e-01 9.999999933741056113e-01
9.999999926241771586e-01 9.999999897880579303e-01 9.999999923752352915e-01 9.999999910830872363e-01 9.999999940700063927e-01
9.999999933289320797e-01 9.999999908566804541e-01 9.999999932121852453e-01 9.999999921200615205e-01 9.999999947152566904e-01
9.999999939876705879e-01 9.999999918489316242e-01 9.999999939837685980e-01 9.999999930743628251e-01 9.999999953077811643e-01
9.999999945989092032e-01 9.999999927630371932e-01 9.999999946887525581e-01 9.999999939434753848e-01 9.999999958472195472e-01


==> data/delta.txt <==
0.000000000000000000e+00 1.000000000000000056e-01 2.000000000000000111e-01 2.999999999999999889e-01 4.000000000000000222e-01
1.114795673007581477e-24 1.000000000000000056e-01 2.000000000000000111e-01 2.999999999999999889e-01 4.000000000000000222e-01
1.114907163718415956e-16 1.000000000000000333e-01 2.000000000000000666e-01 2.999999999999999334e-01 3.999999999999999112e-01
8.658368697955065610e-15 1.000000000000026285e-01 2.000000000000038414e-01 2.999999999999947153e-01 3.999999999999902522e-01
2.444789245593263644e-13 1.000000000000743072e-01 2.000000000001075084e-01 2.999999999998503308e-01 3.999999999997234656e-01
2.218106768697695851e-12 1.000000000006742024e-01 2.000000000009751477e-01 2.999999999986418531e-01 3.999999999974907516e-01
1.239958256607739603e-11 1.000000000037689213e-01 2.000000000054510951e-01 2.999999999924076732e-01 3.999999999859727429e-01
5.566647531637665528e-11 1.000000000169201236e-01 2.000000000244719356e-01 2.999999999659152539e-01 3.999999999370262294e-01
2.242904923551831169e-10 1.000000000681742635e-01 2.000000000986018323e-01 2.999999998626662889e-01 3.999999997462671542e-01
8.438203493150190716e-10 1.000000002564835760e-01 2.000000003709573593e-01 2.999999994833263961e-01 3.999999990454123910e-01
3.028040267438292349e-09 1.000000009203885487e-01 2.000000013311763469e-01 2.999999981459222642e-01 3.999999965744726604e-01
1.122698690219835259e-08 1.000000034125009402e-01 2.000000049355679932e-01 2.999999931256836505e-01 3.999999872992605621e-01
4.111208340431141218e-08 1.000000124962316106e-01 2.000000180735461430e-01 2.999999748269537858e-01 3.999999534911851118e-01
8.973060864736154507e-08 1.000000272740863561e-01 2.000000394470437537e-01 2.999999450576933957e-01 3.999998984905679400e-01
1.570734030777129956e-07 1.000000477432821805e-01 2.000000690520306323e-01 2.999999038235125481e-01 3.999998223077717019e-01
2.431309883399184159e-07 1.000000739009396233e-01 2.000001068843350882e-01 2.999998511302171544e-01 3.999997249535199306e-01
3.571947637334579031e-07 1.000001085712306920e-01 2.000001570285995511e-01 2.999997812886611714e-01 3.999995959167449988e-01
4.931040724823614830e-07 1.000001498815942524e-01 2.000002167764901584e-01 2.999996980710362693e-01 3.999994421668069955e-01
6.508459928505912806e-07 1.000001978281062770e-01 2.000002861223148520e-01 2.999996014852598925e-01 3.999992637183262811e-01
1.018544571054922965e-06 1.000003095921220830e-01 2.000004477682580661e-01 2.999993763425506943e-01 3.999988477524982766e-01
1.468060984439549643e-06 1.000004462251949250e-01 2.000006453823441610e-01 2.999991011026989507e-01 3.999983392287776995e-01
1.999306661266991123e-06 1.000006077004464283e-01 2.000008789254974495e-01 2.999987758200031718e-01 3.999977382473918763e-01
3.032202028993736623e-06 1.000009216554032659e-01 2.000013329999449363e-01 2.999981433767840433e-01 3.999965697658389718e-01
5.272068067291601457e-06 1.000016024781040791e-01 2.000023176698146887e-01 2.999967719061019111e-01 3.999940358779122129e-01
9.938443577503123594e-06 1.000030208618144928e-01 2.000043690386040796e-01 2.999939146931206446e-01 3.999887569628834405e-01
1.606128918166384545e-05 1.000048819650951465e-01 2.000070606385993266e-01 2.999901657064311111e-01 3.999818304006929059e-01
2.945660897841166089e-05 1.000089536668824636e-01 2.000129490445817504e-01 2.999819639024074447e-01 3.999666767771500875e-01
4.683386711519661841e-05 1.000142358443333601e-01 2.000205875156596258e-01 2.999713241652122164e-01 3.999470186076797829e-01
6.816250960324468265e-05 1.000207192927892313e-01 2.000299623578948027e-01 2.999582653277787503e-01 3.999228905119341371e-01
9.341214302451312395e-05 1.000283948764566638e-01 2.000410598841788068e-01 2.999428061550611369e-01 3.998943269412790213e-01
1.488895546305188161e-04 1.000452602547037967e-01 2.000654399842017872e-01 2.999088413080188698e-01 3.998315688984451222e-01
2.678966489819321569e-04 1.000814432093152517e-01 2.001177252548200780e-01 2.998359882468974447e-01 3.996969466399853399e-01
4.203057391720126015e-04 1.001277903344083842e-01 2.001846581632653888e-01 2.997427003812531132e-01 3.995245453819011860e-01
7.506430892069721611e-04 1.002282785011042732e-01 2.003296242992545495e-01 2.995405554802531012e-01 3.991508986301812167e-01
1.170019873385254316e-03 1.003559198388488533e-01 2.005134502784138018e-01 2.992840262527379780e-01 3.986765837566142445e-01
1.674874706172140536e-03 1.005096797304016187e-01 2.007344184021052635e-01 2.989753656101011292e-01 3.981056615512199581e-01
2.261735426276478052e-03 1.006885591465361968e-01 2.009908234078711664e-01 2.986167845048872116e-01 3.974420975144291046e-01
2.927216414566173337e-03 1.008915928984260163e-01 2.012809743303977661e-01 2.982104520831714844e-01 3.966897642734387719e-01
4.593573819401835547e-03 1.014008994171821249e-01 2.020046162389243227e-01 2.971943728589468425e-01 3.948065376655450209e-01
6.571752942366503557e-03 1.020072647050229986e-01 2.028581168448151395e-01 2.959907895372437814e-01 3.925720759705516039e-01
8.832723035015662902e-03 1.027027434660681554e-01 2.038259426458518542e-01 2.946187837393676734e-01 3.900198071136965483e-01
1.134906738749508377e-02 1.034799565473552285e-01 2.048930424750333157e-01 2.930965496540378634e-01 3.871813839360783160e-01
1.409492926792161455e-02 1.043320532655901134e-01 2.060448944841447860e-01 2.914413917033353840e-01 3.840867312790078869e-01
1.704594639714943766e-02 1.052526695265067341e-01 2.072675501456263114e-01 2.896697284144224560e-01 3.807641055162947485e-01
2.017918263801877360e-02 1.062358877251154132e-01 2.085476689372053605e-01 2.877971017082043836e-01 3.772401589914557429e-01
2.572317049998804409e-02 1.079909573459266053e-01 2.107648205966758392e-01 2.845059494998529726e-01 3.710151020575561120e-01
3.161935091654758528e-02 1.098805055733187847e-01 2.130514655916983802e-01 2.810387217514481173e-01 3.644099561669865150e-01
3.778623982016036942e-02 1.118841507755450049e-01 2.153587793027831043e-01 2.774509809892110046e-01 3.575198491122996147e-01
4.415093939897145325e-02 1.139837286172811909e-01 2.176432029184027506e-01 2.737921925130218925e-01 3.504299365523216303e-01
5.064851700507606858e-02 1.161630221197836460e-01 2.198664296152963160e-01 2.701059822259934129e-01 3.432160490338494463e-01
5.722140205267991359e-02 1.184075147242775461e-01 2.219953339824591310e-01 2.664304188854233479e-01 3.359453303551588887e-01
6.381881435278360937e-02 1.207041737537832560e-01 2.240018412385183788e-01 2.627983162995756738e-01 3.286768543553378330e-01
7.039623176861903309e-02 1.230412691511934553e-01 2.258627315022543880e-01 2.592375547028784588e-01 3.214622128750533325e-01
7.691489141300406063e-02 1.254082209262034897e-01 2.275593920135524084e-01 2.557714173633582333e-01 3.143460782838803924e-01
8.334131638496575234e-02 1.277954662962471344e-01 2.290775362495385270e-01 2.524189357321856009e-01 3.073667453370615421e-01
8.964686627292518806e-02 1.301943429757904669e-01 2.304069009024896086e-01 2.491952374336445786e-01 3.005566524151486729e-01
9.580731351353309611e-02 1.325969889265186108e-01 2.315409244014532963e-01 2.461118936045899597e-01 2.939428795539035799e-01
1.018024462599288471e-01 1.349962579129946327e-01 2.324764110743128553e-01 2.431772628420370563e-01 2.875476219107251374e-01
1.076156959338047253e-01 1.373856480853974660e-01 2.332131882034864379e-01 2.403968285676549854e-01 2.813886392096549005e-01
1.132337873780488308e-01 1.397592407031495454e-01 2.337537634583732038e-01 2.377735264755611311e-01 2.754796819848657208e-01
1.186464107195653733e-01 1.421116474065496071e-01 2.341029878136695885e-01 2.353080593523455277e-01 2.698308947078683073e-01
1.238459147246423891e-01 1.444379652424429561e-01 2.342677271930116434e-01 2.329991973289807228e-01 2.644491955109206649e-01
1.288270211411506883e-01 1.467337385011213691e-01 2.342565458075458740e-01 2.308440620450538661e-01 2.593386325051265651e-01
1.335865590803523573e-01 1.489949261246613643e-01 2.340794043110462908e-01 2.288383933924419689e-01 2.545007170914964090e-01
1.381232184597917245e-01 1.512178735642410454e-01 2.337473754202138154e-01 2.269767977630812450e-01 2.499347347926705598e-01
1.424373220706823262e-01 1.533992886479731699e-01 2.332723780127358981e-01 2.252529773863118923e-01 2.456380338822950760e-01
1.465306143874922085e-01 1.555362194473439708e-01 2.326669343353023056e-01 2.236599389103717528e-01 2.416062929194881248e-01
1.504060676806885377e-01 1.576260357711394555e-01 2.319439445436961844e-01 2.221901844208830912e-01 2.378337675835910936e-01
1.540677048276679062e-01 1.596664126090383828e-01 2.311164841450925600e-01 2.208358819662558092e-01 2.343135164519437041e-01
1.591905165869284822e-01 1.626420004689321241e-01 2.297017369930012543e-01 2.189961727395277058e-01 2.294695732116087961e-01
1.638593708709553953e-01 1.654950849444803140e-01 2.281234154636846700e-01 2.173727080748104612e-01 2.251494206460675496e-01
1.680968708087285379e-01 1.682211994468811034e-01 2.264234425694517383e-01 2.159386225727892850e-01 2.213198646021477534e-01
1.719275562823366910e-01 1.708171085409819212e-01 2.246410550026064490e-01 2.146683217063456717e-01 2.179459584677276573e-01
1.753771849116579906e-01 1.732807205471708356e-01 2.228122339829000376e-01 2.135379564243319872e-01 2.149919041339375114e-01
1.784721095820650527e-01 1.756109996185742927e-01 2.209692951594789956e-01 2.125257721563314495e-01 2.124218234835485442e-01
1.812387550581683882e-01 1.778078800177936292e-01 2.191406283176930148e-01 2.116123377183276588e-01 2.102003988880156438e-01
1.837032000092030937e-01 1.798721833352363297e-01 2.173505919187952162e-01 2.107806499618792850e-01 2.082933747748843822e-01
1.858908519947090610e-01 1.818055364491797388e-01 2.156195448552165050e-01 2.100161312082989562e-01 2.066679354925940459e-01
1.878261945469439642e-01 1.836102886868744843e-01 2.139639806244273967e-01 2.093065497384627160e-01 2.052929864032897456e-01
1.895325927058640614e-01 1.852894290313108205e-01 2.123967338578632291e-01 2.086418873519003958e-01 2.041393570530597723e-01
1.910321517153417692e-01 1.868465050173011566e-01 2.109272419828406298e-01 2.080141666841562875e-01 2.031799346003583806e-01
1.923456242968007990e-01 1.882855440333686126e-01 2.095618503539111444e-01 2.074172472154821867e-01 2.023897341004354811e-01
1.934923587508866061e-01 1.896109769905389708e-01 2.083041470458122379e-01 2.068466012409551635e-01 2.017459159718052453e-01
1.944902792448440498e-01 1.908275645791593922e-01 2.071553115219305352e-01 2.062990823129659812e-01 2.012277623410982652e-01
1.953558916987288008e-01 1.919403268591223788e-01 2.061144636669125230e-01 2.057726962145184080e-01 2.008166215607161409e-01
1.961043107947435804e-01 1.929544769414071881e-01 2.051790039652483799e-01 2.052663809260268091e-01 2.004958273725722939e-01
1.967493042022096239e-01 1.938753591495276929e-01 2.043449385366720994e-01 2.047797999299569571e-01 2.002505981816319058e-01
1.973033499384831968e-01 1.947083918041669914e-01 2.036071837696167841e-01 2.043131525169632479e-01 2.000679219707680312e-01
1.977777030435607097e-01 1.954590147906682951e-01 2.029598459674507582e-01 2.038670041406570599e-01 1.999364320576614285e-01
1.981824685222573768e-01 1.961326421194933833e-01 2.023964727849421330e-01 2.034421386818600908e-01 1.998462778914452953e-01
1.985266782354437043e-01 1.967346196064557462e-01 2.019102749502555139e-01 2.030394331493843574e-01 1.997889940584589297e-01
1.987386565678380679e-01 1.971212309182920897e-01 2.016082599853699642e-01 2.027675673329197292e-01 1.997642851955784282e-01
1.989267944981020497e-01 1.974762318568193675e-01 2.013391412125248303e-01 2.025075841339876170e-01 1.997502482985644146e-01
1.990934638105915921e-01 1.978014147223887687e-01 2.011004676395808377e-01 2.022597337858152988e-01 1.997449200416217541e-01
1.991909704637837841e-01 1.979969128005764079e-01 2.009610183623705137e-01 2.021058027221685760e-01 1.997452956510989697e-01
1.992809324536027604e-01 1.981811042033738424e-01 2.008326929955951967e-01 2.019570903203356527e-01 1.997481800270907992e-01
1.993638632547364564e-01 1.983544438925426701e-01 2.007148690319374984e-01 2.018136309782521676e-01 1.997531928425294312e-01
1.994402458291659741e-01 1.985173775645861505e-01 2.006069395201203476e-01 2.016754488478685881e-01 1.997599882382571634e-01
1.995105340476044375e-01 1.986703413291324716e-01 2.005083144533377493e-01 2.015425574572735357e-01 1.997682527126500573e-01
1.996089051849856688e-01 1.988898137192895710e-01 2.003718409111875376e-01 2.013460424247339176e-01 1.997833977598015287e-01
1.996949940752811847e-01 1.990876768601927416e-01 2.002545017570814545e-01 2.011623336572854470e-01 1.998004936501573958e-01
1.997701440116442795e-01 1.992654329770703892e-01 2.001543441183354088e-01 2.009913251830880154e-01 1.998187537098601030e-01
1.998355665693380689e-01 1.994245218395216679e-01 2.000695375730777437e-01 2.008328489974088860e-01 1.998375250206518294e-01
1.998923523454927964e-01 1.995663199739049209e-01 1.999983760443149183e-01 2.006866780557873819e-01 1.998562735804981783e-01
1.999414811160849514e-01 1.996921401513103711e-01 1.999392787401477189e-01 2.005525295669978447e-01 1.998745704254573374e-01
1.999838315034589142e-01 1.998032312485737150e-01 1.998907893957689308e-01 2.004300691975460236e-01 1.998920786546506678e-01
2.000201899748274559e-01 1.999007784911761565e-01 1.998515739486365628e-01 2.003189159822971466e-01 1.999085416030609574e-01
2.000512592332714112e-01 1.999859040552217082e-01 1.998204168102010736e-01 2.002186478363648936e-01 1.999237720649391925e-01
2.000776660148753383e-01 2.000596679080043627e-01 1.997962164917052585e-01 2.001288071170982119e-01 1.999376424683150799e-01
2.000999683235102633e-01 2.001230688647810674e-01 1.997779806658327162e-01 2.000489062022628439e-01 1.999500759436113606e-01
2.001186621333942983e-01 2.001770458728643065e-01 1.997648205713231928e-01 1.999784331686031980e-01 1.999610382538132003e-01
2.001341875746971977e-01 2.002224795064846963e-01 1.997559448678123128e-01 1.999168574962758849e-01 1.999705305547281042e-01
2.001469346156126983e-01 2.002601936300205110e-01 1.997506531943704922e-01 1.998636356211270226e-01 1.999785829388674718e-01
2.001572482655462615e-01 2.002909571918878862e-01 1.997483296278534382e-01 1.998182162099780557e-01 1.999852487047325544e-01
2.001628984195065464e-01 2.003078830855130610e-01 1.997481592428280439e-01 1.997921193204472423e-01 1.999889399317032745e-01
2.001676927018955499e-01 2.003222628797581006e-01 1.997489172964547199e-01 1.997690506840996694e-01 1.999920764377901283e-01
2.001717047792645476e-01 2.003342835004593148e-01 1.997504772815559548e-01 1.997488497027438969e-01 1.999946847359744539e-01
2.001750023943187351e-01 2.003441225245118085e-01 1.997527248538360500e-01 1.997313572404452453e-01 1.999967929868863015e-01
2.001776478107412938e-01 2.003519484556837704e-01 1.997555570339124287e-01 1.997164161088496592e-01 1.999984305908110160e-01
2.001796982219753995e-01 2.003579210049683257e-01 1.997588814300562121e-01 1.997038715122635144e-01 1.999996278307347164e-01
2.001812061414061650e-01 2.003621913715785408e-01 1.997626154796025566e-01 1.996935714668222617e-01 2.000004155405886164e-01
2.001822197744423659e-01 2.003649025230728187e-01 1.997666857165998622e-01 1.996853671888718651e-01 2.000008247970111730e-01
2.001827833656966704e-01 2.003661894748545724e-01 1.997710270710584823e-01 1.996791134445404514e-01 2.000008866438478805e-01
2.001829375162456626e-01 2.003661795710299509e-01 1.997755821964284639e-01 1.996746688588907914e-01 2.000006318574031883e-01
2.001827194770902096e-01 2.003649927646217188e-01 1.997803008250538248e-01 1.996718961902797240e-01 2.000000907429525521e-01
2.001821634229108415e-01 2.003627418958033313e-01 1.997851391531721699e-01 1.996706625719457950e-01 1.999992929561658916e-01
2.001813007085217755e-01 2.003595329666044145e-01 1.997900592584993251e-01 1.996708397211700570e-01 1.999982673452024573e-01
2.001801601048492918e-01 2.003554654134022672e-01 1.997950285481921162e-01 1.996723041149675304e-01 1.999970418185868237e-01
2.001787680156788540e-01 2.003506323762556662e-01 1.998000192394847607e-01 1.996749371320034327e-01 1.999956432365753434e-01
2.001771486778095299e-01 2.003451209642027608e-01 1.998050078713772271e-01 1.996786251646962551e-01 1.999940973219123119e-01
2.001753243461973086e-01 2.003390125159751622e-01 1.998099748470651971e-01 1.996832597032578149e-01 1.999924285875025742e-01
2.001733154646739010e-01 2.003323828558376540e-01 1.998149040072772220e-01 1.996887373921839293e-01 1.999906602800253508e-01
2.001711408226717059e-01 2.003253025443607616e-01 1.998197822339390917e-01 1.996949600602403729e-01 1.999888143387860695e-01
2.001688176988196677e-01 2.003178371238628908e-01 1.998245990831015728e-01 1.997018347257340509e-01 1.999869113684798194e-01
2.001663619925214410e-01 2.003100473581942709e-01 1.998293464460640378e-01 1.997092735790513274e-01 1.999849706241669245e-01
2.001637883444941368e-01 2.003019894665641620e-01 1.998340182378534058e-01 1.997171939441276800e-01 1.999830100069586170e-01
2.001611102470110537e-01 2.002937153512011625e-01 1.998386101122208991e-01 1.997255182202826995e-01 1.999810460692822145e-01
2.001583401444982369e-01 2.002852728187083098e-01 1.998431192020830582e-01 1.997341738059398020e-01 1.999790940287686503e-01
2.001554895251665689e-01 2.002767057949985663e-01 1.998475438841443574e-01 1.997430930059103105e-01 1.999771677897782540e-01
2.001510815435031676e-01 2.002636970305558539e-01 1.998540274201147660e-01 1.997568424454735647e-01 1.999743515603507049e-01
2.001465484245405768e-01 2.002506193048841920e-01 1.998603209554196125e-01 1.997708522177506774e-01 1.999716590974029706e-01
2.001419192568698602e-01 2.002375782021476869e-01 1.998664288726584859e-01 1.997849518756469878e-01 1.999691217926750642e-01
2.001372200265498502e-01 2.002246645424417271e-01 1.998723575320440760e-01 1.997989925645763110e-01 1.999667653343861207e-01
2.001324739884380588e-01 2.002119556945349821e-01 1.998781144416145183e-01 1.998128457864244978e-01 1.999646100889859723e-01
2.001277019959921688e-01 2.001995168210881082e-01 1.998837075648101091e-01 1.998264021250718281e-01 1.999626714930358151e-01


==> data/hV.txt <==
9.942231656993204547e-01 9.927399712647727581e-01
9.942231656993204547e-01 9.927399712647727581e-01
9.942231656993204547e-01 9.927399712647727581e-01
9.942231656993211208e-01 9.927399712647736463e-01
9.942231656993431033e-01 9.927399712648011798e-01
9.942231656995352829e-01 9.927399712650432084e-01
9.942231657005390355e-01 9.927399712663053100e-01
9.942231657048137272e-01 9.927399712716816760e-01
9.942231657214868346e-01 9.927399712926513464e-01
9.942231657827539371e-01 9.927399713697062644e-01
9.942231659987561532e-01 9.927399716413700670e-01
9.942231668095828923e-01 9.927399726611388919e-01
9.942231697630672382e-01 9.927399763757073226e-01
9.942231745689213973e-01 9.927399824199828471e-01
9.942231812274371361e-01 9.927399907943329493e-01
9.942231897362077131e-01 9.927400014957302732e-01
9.942232010124326669e-01 9.927400156777274054e-01
9.942232144503538871e-01 9.927400325784691004e-01
9.942232300483058172e-01 9.927400521958600343e-01
9.942232664029868605e-01 9.927400979187847030e-01
9.942233108526340457e-01 9.927401538226681144e-01
9.942233633861050635e-01 9.927402198934963673e-01
9.942234655293396006e-01 9.927403483580322652e-01
9.942236870350530387e-01 9.927406269435655739e-01
9.942241484951507280e-01 9.927412073172900975e-01
9.942247539660582500e-01 9.927419688118560570e-01
9.942260784620036151e-01 9.927436346164361103e-01
9.942277964782553212e-01 9.927457953464966511e-01
9.942299047580881455e-01 9.927484469054272953e-01
9.942323999965076986e-01 9.927515851357691101e-01
9.942378806916769562e-01 9.927584781307757789e-01
9.942496272386724954e-01 9.927732515683073133e-01
9.942646513433019972e-01 9.927921470697440576e-01
9.942971381227294625e-01 9.928330047578401985e-01
9.943382307438995982e-01 9.928846852693166136e-01
9.943874771678156144e-01 9.929466197554387419e-01
9.944444159531502514e-01 9.930182275043362150e-01
9.945085853620263538e-01 9.930989274051956750e-01
9.946673947853548192e-01 9.932986414485331927e-01
9.948524568488181785e-01 9.935313596073516162e-01
9.950593805692029559e-01 9.937915558241008362e-01
9.952839316970456540e-01 9.940739017670034983e-01
9.955220825589247147e-01 9.943733297160222140e-01
9.957700537906827298e-01 9.946850851589551512e-01
9.960243456166250064e-01 9.950047661600864846e-01
9.964517980307434630e-01 9.955420871475452183e-01
9.968752588835425588e-01 9.960743319582712196e-01
9.972844124124472520e-01 9.965885386285086023e-01
9.976712667326441686e-01 9.970746706316202523e-01
9.980300000260363680e-01 9.975254216193651935e-01
9.983567503651794572e-01 9.979359495453596907e-01
9.986493686981516849e-01 9.983035648500035997e-01
9.989071558140123486e-01 9.986273989199715428e-01
9.991305985976534076e-01 9.989080720434325711e-01
9.993211154058680989e-01 9.991473731600792885e-01
9.994808184702073106e-01 9.993479612652239608e-01
9.996123007567001562e-01 9.995130977247336235e-01
9.997184502419717012e-01 9.996464131477889037e-01
9.998022922971818716e-01 9.997517096278729642e-01
9.998668606108760404e-01 9.998327988496067409e-01
9.999150954293370974e-01 9.998933744973947935e-01
9.999497668495732627e-01 9.999369161034185050e-01
9.999734208938348967e-01 9.999666214741277370e-01
9.999883451885336338e-01 9.999853637033160325e-01
9.999965515064375143e-01 9.999956693317554324e-01
9.999997717216723148e-01 9.999997133248822445e-01
9.999994645348029287e-01 9.999993275552878647e-01
9.999968302936889097e-01 9.999960194369721389e-01
9.999928315411824586e-01 9.999909977411377549e-01
9.999858319546917063e-01 9.999822075387643228e-01
9.999791762998164746e-01 9.999738492370922049e-01
9.999738903590541517e-01 9.999672110390740443e-01
9.999704338446657736e-01 9.999628702691614190e-01
9.999688719319301811e-01 9.999609087821258457e-01
9.999690180369997794e-01 9.999610922643684674e-01
9.999705472344144752e-01 9.999630126666650964e-01
9.999730805003720358e-01 9.999661940003421456e-01
9.999762431332223089e-01 9.999701657045502179e-01
9.999797017517492170e-01 9.999745091104321748e-01
9.999831840709804132e-01 9.999788822762738505e-01
9.999864858733534811e-01 9.999830287418518537e-01
9.999894691208395248e-01 9.999867751571940300e-01
9.999920544551924584e-01 9.999900218638216876e-01
9.999942107421416759e-01 9.999927297638175894e-01
9.999959436266713242e-01 9.999949059471301416e-01
9.999972844688990170e-01 9.999965897969675943e-01
9.999982805273457398e-01 9.999978406617731075e-01
9.999989868479891575e-01 9.999987276694027871e-01
9.999994600104001874e-01 9.999993218734789524e-01
9.999997536683765675e-01 9.999996906533002994e-01
9.999999156873321526e-01 9.999998941189740531e-01
9.999999733332982643e-01 9.999999665115837377e-01
9.999999973574983381e-01 9.999999966815094066e-01
9.999999978819376079e-01 9.999999973401075826e-01
9.999999896443467762e-01 9.999999869952260756e-01
9.999999768988984128e-01 9.999999709893140354e-01
9.999999612147023598e-01 9.999999512928817724e-01
9.999999439010933688e-01 9.999999295502096652e-01
9.999999260311903670e-01 9.999999071089358260e-01
9.999998990476514082e-01 9.999998732226302867e-01
9.999998751094286709e-01 9.999998431606752503e-01
9.999998556654511317e-01 9.999998187426563101e-01
9.999998414388822088e-01 9.999998008767314595e-01
9.999998325998490367e-01 9.999997897765500188e-01
9.999998289164153675e-01 9.999997851508424240e-01
9.999998298827493803e-01 9.999997863643781404e-01
9.999998348242523649e-01 9.999997925699868340e-01
9.999998429829398683e-01 9.999998028157810470e-01
9.999998535830866286e-01 9.999998161275936992e-01
9.999998658795106188e-01 9.999998315696150275e-01
9.999998791910259532e-01 9.999998482864023153e-01
9.999998929215898613e-01 9.999998655294364269e-01
9.999999065713850444e-01 9.999998826710401190e-01
9.999999197399359607e-01 9.999998992082905769e-01
9.999999280574749516e-01 9.999999096535723275e-01
9.999999359609658134e-01 9.999999195788865647e-01
9.999999433998909559e-01 9.999999289207927022e-01
9.999999503384929822e-01 9.999999376343859936e-01
9.999999567542682266e-01 9.999999456914061557e-01
9.999999626364304284e-01 9.999999530783078017e-01
9.999999679843610823e-01 9.999999597943135532e-01
9.999999728061021997e-01 9.999999658495234423e-01
9.999999771169052476e-01 9.999999712630899262e-01
9.999999809378617988e-01 9.999999760615007061e-01
9.999999842946334372e-01 9.999999802769814483e-01
9.999999872162914638e-01 9.999999839460402828e-01
9.999999897342717325e-01 9.999999871081549641e-01
9.999999918814496125e-01 9.999999898046110225e-01
9.999999936913347431e-01 9.999999920774900186e-01
9.999999951973804757e-01 9.999999939688033468e-01
9.999999964324058910e-01 9.999999955197653723e-01
9.999999974281217341e-01 9.999999967701991288e-01
9.999999982147546040e-01 9.999999977580639188e-01
9.999999988207597390e-01 9.999999985190937135e-01
9.999999992726125164e-01 9.999999990865365840e-01
9.999999995946727838e-01 9.999999994909842815e-01
9.999999998091098075e-01 9.999999997602774249e-01
9.999999999358819558e-01 9.999999999194794098e-01
9.999999999927584593e-01 9.999999999909059412e-01
9.999999999806228335e-01 9.999999999756657987e-01
9.999999998901420994e-01 9.999999998620388020e-01
9.999999997563024934e-01 9.999999996939612501e-01
9.999999996056979645e-01 9.999999995048298729e-01
9.999999994576559414e-01 9.999999993189165881e-01
9.999999993253805286e-01 9.999999991528032428e-01


==> data/hdelta.txt <==
1.000000000000000056e-01 3.499999999999999778e-01
1.000000000000000056e-01 3.499999999999999778e-01
1.000000000000000472e-01 3.499999999999999223e-01
1.000000000000060563e-01 3.499999999999909295e-01
1.000000000001962236e-01 3.499999999997056577e-01
1.000000000018649027e-01 3.499999999972026599e-01
1.000000000105714243e-01 3.499999999841428289e-01
1.000000000476568007e-01 3.499999999285147712e-01
1.000000001923036508e-01 3.499999997115444961e-01
1.000000007238205230e-01 3.499999989142692502e-01
1.000000025977296481e-01 3.499999961034055973e-01
1.000000096319915155e-01 3.499999855520127823e-01
1.000000352547108923e-01 3.499999471179337518e-01
1.000000769475309081e-01 3.499998845787037349e-01
1.000001347130044654e-01 3.499997979304933504e-01
1.000002085302774957e-01 3.499996872045839091e-01
1.000003063564992301e-01 3.499995404652512798e-01
1.000004229365140246e-01 3.499993655952290950e-01
1.000005582559354567e-01 3.499991626160969260e-01
1.000008736502517592e-01 3.499986895246224861e-01
1.000012592736262418e-01 3.499981110895608039e-01
1.000017150301971552e-01 3.499974274547044129e-01
1.000026011844698526e-01 3.499960982232954154e-01
1.000045229070917752e-01 3.499932156393624760e-01
1.000085265254396366e-01 3.499872102118407047e-01
1.000137798195167294e-01 3.499793302707250864e-01
1.000252725995846859e-01 3.499620911006231516e-01
1.000401819438309081e-01 3.499397270842538044e-01
1.000584810972281746e-01 3.499122783541579462e-01
1.000801432098524096e-01 3.498797851852215590e-01
1.001277395467964210e-01 3.498083906798055143e-01
1.002298265769543673e-01 3.496552601345686018e-01
1.003605492699510687e-01 3.494591760950735981e-01
1.006437949003644999e-01 3.490343076494534236e-01
1.010032232589283679e-01 3.484951651116075522e-01
1.014356819555064099e-01 3.478464770667404893e-01
1.019380469444539639e-01 3.470929295833191652e-01
1.025072815372371215e-01 3.462390776941444148e-01
1.039304220872955958e-01 3.441043668690567103e-01
1.056156529510531017e-01 3.415765205734204724e-01
1.075360198811440710e-01 3.386959701782840670e-01
1.096657805858134022e-01 3.355013291212800008e-01
1.119803812446961283e-01 3.320294281329559394e-01
1.144564629213775386e-01 3.283153056179338170e-01
1.170718668644246119e-01 3.243921997033631932e-01
1.216634501512359190e-01 3.175048247731462880e-01
1.264927179849862637e-01 3.102609230225207293e-01
1.314796469018696401e-01 3.027805296471955954e-01
1.365525949586167409e-01 2.951711075620749303e-01
1.416479827182647588e-01 2.875280259226029034e-01
1.467099522130875522e-01 2.799350716803687411e-01
1.516899710457322303e-01 2.724650434314017100e-01
1.565464153230236022e-01 2.651803770154646522e-01
1.612441523196672943e-01 2.581337715204991556e-01
1.657541065453501106e-01 2.513688401819749174e-01
1.700527964901523970e-01 2.449208052647714462e-01
1.741218801820743900e-01 2.388171797268884566e-01
1.779477143962387709e-01 2.330784284056419131e-01
1.815209113815594577e-01 2.277186329276608689e-01
1.848359073112889606e-01 2.227461390330665592e-01
1.878905477135866808e-01 2.181641784296200204e-01
1.906856797657048019e-01 2.139714803514428110e-01
1.932247692501404823e-01 2.101628461247892765e-01
1.955135251602674873e-01 2.067297122595987968e-01
1.975595685779671096e-01 2.036606471330493495e-01
1.993721094306006580e-01 2.009418358540990546e-01
2.009616505183935420e-01 1.985575242224097148e-01
2.023397065262193539e-01 1.964904402106710246e-01
2.035185612732865745e-01 1.947221580900702353e-01
2.049466114316426391e-01 1.925800828525361108e-01
2.059969766356828658e-01 1.910045350464757152e-01
2.067151282889616304e-01 1.899273075665575961e-01
2.071458120850062923e-01 1.892812818724905755e-01
2.073321338310628315e-01 1.890017992534057667e-01
2.073149060479336503e-01 1.890276409280995662e-01
2.071320962376674013e-01 1.893018556434989397e-01
2.068184777253222750e-01 1.897722834120166568e-01
2.064054292894471898e-01 1.903918560658292569e-01
2.059208306578012571e-01 1.911187540132981422e-01
2.053890658552459669e-01 1.919164012171310219e-01
2.048311081953209656e-01 1.927533377070186071e-01
2.042646640722081963e-01 1.936030038916877749e-01
2.037043680438559712e-01 1.944434479342161681e-01
2.031620122517277804e-01 1.952569816224084265e-01
2.026467986858721260e-01 1.960298019711919082e-01
2.021656048996663402e-01 1.967515926505005175e-01
2.017232543563967639e-01 1.974151184654048818e-01
2.013227841805775020e-01 1.980158237291337053e-01
2.009657046970633743e-01 1.985514429544049109e-01
2.006522464216378976e-01 1.990216303675431953e-01
2.003815909116241356e-01 1.994276136325637827e-01
2.002146032293972422e-01 1.996780951559041228e-01
2.000675552699435478e-01 1.998986670950846645e-01
1.999395187183168610e-01 2.000907219225246947e-01
1.998662664573090664e-01 2.002006003140363588e-01
1.998002586655694413e-01 2.002996120016457826e-01
1.997411875485824162e-01 2.003882186771263618e-01
1.996887360656109944e-01 2.004668959015835084e-01
1.996425824112641467e-01 2.005361263831037522e-01
1.995824487178158579e-01 2.006263269232761437e-01
1.995355740947480361e-01 2.006966388578778904e-01
1.995007285168361733e-01 2.007489072247457262e-01
1.994767009304178051e-01 2.007849486043732645e-01
1.994623130000027222e-01 2.008065304999959166e-01
1.994564296183082841e-01 2.008153555725375461e-01
1.994579669206049399e-01 2.008130496190925762e-01
1.994658973237392052e-01 2.008011540143911922e-01
1.994792550901049732e-01 2.007811173648425263e-01
1.994971398327626544e-01 2.007542902508560045e-01
1.995187184917830425e-01 2.007219222623254362e-01
1.995432261763276649e-01 2.006851607355084888e-01
1.995699662257179319e-01 2.006450506614231577e-01
1.995983094980124384e-01 2.006025357529814257e-01
1.996276928668524742e-01 2.005584606997213859e-01
1.996475119129969000e-01 2.005287321305046777e-01
1.996674369522571935e-01 2.004988445716143208e-01
1.996873487003260061e-01 2.004689769495111296e-01
1.997071389933786356e-01 2.004392915099321715e-01
1.997267103222951645e-01 2.004099345165573920e-01
1.997459753963262696e-01 2.003810369055106788e-01
1.997648566564581840e-01 2.003527150153127934e-01
1.997832858179968696e-01 2.003250712730047789e-01
1.998012033866951864e-01 2.002981949199573175e-01
1.998185581738621819e-01 2.002721627392067827e-01
1.998353068111789477e-01 2.002470397832316895e-01
1.998514132679150290e-01 2.002228800981275536e-01
1.998668483708711252e-01 2.001997274436933816e-01
1.998815893279539679e-01 2.001776160080691036e-01
1.998956192664691489e-01 2.001565711002963044e-01
1.999089267800617797e-01 2.001366098299073581e-01
1.999215054826115889e-01 2.001177417760826305e-01
1.999333535816507634e-01 2.000999696275238271e-01
1.999444734666089296e-01 2.000832898000865778e-01
1.999548713089181751e-01 2.000676930366227235e-01
1.999645566725315182e-01 2.000531649912027088e-01
1.999735421531950441e-01 2.000396867702074477e-01
1.999818430306291306e-01 2.000272354540563180e-01
1.999894769364438663e-01 2.000157845953342006e-01
1.999964635549117409e-01 2.000053046676324164e-01
2.000057849173174362e-01 1.999913226240238873e-01
2.000137742271046459e-01 1.999793386593430589e-01
2.000205152657897056e-01 1.999692271013154554e-01
2.000260955315013300e-01 1.999608567027480466e-01
2.000306047665195985e-01 1.999540928502205883e-01
2.000341335170671142e-01 1.999487997243993287e-01


==> data/htheta.txt <==
1.611570748557941968e-01 2.580550968392048561e-01
1.611570748557941968e-01 2.580550968392048561e-01
1.611570748557941968e-01 2.580550968392048006e-01
1.611570748557965838e-01 2.580550968392013034e-01
1.611570748558713850e-01 2.580550968390902811e-01
1.611570748565278322e-01 2.580550968381161159e-01
1.611570748599527314e-01 2.580550968330334594e-01
1.611570748745412562e-01 2.580550968113838883e-01
1.611570749314419626e-01 2.580550967269425455e-01
1.611570751405284052e-01 2.580550964166556382e-01
1.611570758776807721e-01 2.580550953227120914e-01
1.611570786447962256e-01 2.580550912162772326e-01
1.611570887241796091e-01 2.580550762583428970e-01
1.611571051251675102e-01 2.580550519190660252e-01
1.611571278487640146e-01 2.580550181969564205e-01
1.611571568867650739e-01 2.580549751041886775e-01
1.611571953693277937e-01 2.580549179955686778e-01
1.611572412291950862e-01 2.580548499389317962e-01
1.611572944607066737e-01 2.580547709426770919e-01
1.611574185294811501e-01 2.580545868229955353e-01
1.611575702247103892e-01 2.580543617052775129e-01
1.611577495086725376e-01 2.580540956454927537e-01
1.611580981009229085e-01 2.580535783298825714e-01
1.611588540610049414e-01 2.580524564745707017e-01
1.611604289876981955e-01 2.580501192599088389e-01
1.611624955029924700e-01 2.580470525174312635e-01
1.611670164626098634e-01 2.580403433275343383e-01
1.611728813800187565e-01 2.580316396543806401e-01
1.611800797078609404e-01 2.580209571316550710e-01
1.611886008565820150e-01 2.580083114516201204e-01
1.612073234138463595e-01 2.579805263236917834e-01
1.612474793632500125e-01 2.579209321200582883e-01
1.612988968906260423e-01 2.578446230755586654e-01
1.614102979879605548e-01 2.576792848393404944e-01
1.615516447990614779e-01 2.574694878380995866e-01
1.617216858420023051e-01 2.572170798133817660e-01
1.619191792554247611e-01 2.569238929584397590e-01
1.621429163521658778e-01 2.565917092460127669e-01
1.627020748944064954e-01 2.557613526203084131e-01
1.633638352781505709e-01 2.547783194538570384e-01
1.641174430545028762e-01 2.536584437349942989e-01
1.649526296590278496e-01 2.524168459364534156e-01
1.658596102815915185e-01 2.510679420839416198e-01
1.668290914436129091e-01 2.496254367175071154e-01
1.678522762977199823e-01 2.481023177073445052e-01
1.696465494724852530e-01 2.454296605147027466e-01
1.715310609641828576e-01 2.426203753846624400e-01
1.734744295531281399e-01 2.397211131941780760e-01
1.754487294279717946e-01 2.367735287517383769e-01
1.774293291964767483e-01 2.338144902765927069e-01
1.793947194543337176e-01 2.308763034975447603e-01
1.813263201861636531e-01 2.279869668124689941e-01
1.832082838532010094e-01 2.251704361539084709e-01
1.850273038412149906e-01 2.224468864267915846e-01
1.867724226030467727e-01 2.198329785678997950e-01
1.884348345918509804e-01 2.173421395990126626e-01
1.900076982793484082e-01 2.149848338793899638e-01
1.914859583430160439e-01 2.127688232704005866e-01
1.928661708769232319e-01 2.106994261527609380e-01
1.941463361922851627e-01 2.087797676689083504e-01
1.953257403606421805e-01 2.070110187167537863e-01
1.964048008238358511e-01 2.053926300523515602e-01
1.973849223062698333e-01 2.039225516083971179e-01
1.982683559624385805e-01 2.025974472024602846e-01
1.990580755321475492e-01 2.014128836673050316e-01
1.997576562106897213e-01 2.003635156322839950e-01
2.003711635762950305e-01 1.994432548212245471e-01
2.009030477684533578e-01 1.986454310213586205e-01
2.013580518870980995e-01 1.979629312638691019e-01
2.019092481616449886e-01 1.971361530277470908e-01
2.023146755081873249e-01 1.965280317658415210e-01
2.025918782387040040e-01 1.961122458613903663e-01
2.027581223126852239e-01 1.958628927113564011e-01
2.028300431604983523e-01 1.957550175554604033e-01
2.028233931601690632e-01 1.957649919772149472e-01
2.027528279620376961e-01 1.958708337994981286e-01
2.026317709802722411e-01 1.960524097131592369e-01
2.024723354732090030e-01 1.962915516598169041e-01
2.022852838411280385e-01 1.965721175728878944e-01
2.020800287524509853e-01 1.968799895471438355e-01
2.018646659318950598e-01 1.972030246432008305e-01
2.016460297358191323e-01 1.975309715897199114e-01
2.014297685662051751e-01 1.978553577634140082e-01
2.012204335426066859e-01 1.981693562865566027e-01
2.010215759746208919e-01 1.984676399092758226e-01
2.008358499984493895e-01 1.987462271227420363e-01
2.006651169727866335e-01 1.990023256092139647e-01
2.005105488484290877e-01 1.992341772105820918e-01
2.003727283497825085e-01 1.994409076633513467e-01
2.002517443010327636e-01 1.996223836063828472e-01
2.001472807163726664e-01 1.997790789370414433e-01
2.000828293190357876e-01 1.998757560235097375e-01
2.000260739639135310e-01 1.999608890541940409e-01
1.999766563473661940e-01 2.000350154789044266e-01
1.999483835443391089e-01 2.000774246829918890e-01
1.999229068514213337e-01 2.001156397212041915e-01
1.999001074706355241e-01 2.001498387904272758e-01
1.998798630354640948e-01 2.001802054405077691e-01
1.998620493405069698e-01 2.002069259797069067e-01
1.998388398381272801e-01 2.002417402276100711e-01
1.998207478716268748e-01 2.002688781716459032e-01
1.998072986952437458e-01 2.002890519311510964e-01
1.997980248853326868e-01 2.003029626420828879e-01
1.997924716460499073e-01 2.003112924984708776e-01
1.997902008658838657e-01 2.003146986676428987e-01
1.997907942109634627e-01 2.003138086503071236e-01
1.997938550700045224e-01 2.003092173631836614e-01
1.997990107018649542e-01 2.003014839177205131e-01
1.998059135884465431e-01 2.002911295907826017e-01
1.998142421975311611e-01 2.002786366804287788e-01
1.998237013078181523e-01 2.002644480183758124e-01
1.998340220325084682e-01 2.002489669346341206e-01
1.998449615447248084e-01 2.002325576693810005e-01
1.998563024973442626e-01 2.002155462432094746e-01
1.998639519556683064e-01 2.002040720573540211e-01
1.998716423234207229e-01 2.001925365071900165e-01
1.998793275610441789e-01 2.001810086520532106e-01
1.998869659211026939e-01 2.001695511131020289e-01
1.998945197685066399e-01 2.001582203429787821e-01
1.999019554121018727e-01 2.001470668784250395e-01
1.999092429168446705e-01 2.001361356220185683e-01
1.999163559272545410e-01 2.001254661069932772e-01
1.999232714806554456e-01 2.001150927773767407e-01
1.999299698200242836e-01 2.001050452687165582e-01
1.999364342067268263e-01 2.000953486889772426e-01
1.999426507341794390e-01 2.000860238980460282e-01
1.999486081425637107e-01 2.000770877856616337e-01
1.999542976349430734e-01 2.000685535472387921e-01
1.999597126990597662e-01 2.000604309511729295e-01
1.999648489324699629e-01 2.000527266011373206e-01
1.999697038703629193e-01 2.000454441943546324e-01
1.999742768209153143e-01 2.000385847685651752e-01
1.999785687063684314e-01 2.000321469404115482e-01
1.999825819086827050e-01 2.000261271369567495e-01
1.999863201192117745e-01 2.000205198211730817e-01
1.999897881994742443e-01 2.000153177007847893e-01
1.999929920469080413e-01 2.000105119296367584e-01
1.999959384666973317e-01 2.000060922999537250e-01
1.999986350562816817e-01 2.000020474155774219e-01
2.000022327751050100e-01 1.999966508373425267e-01
2.000053163683568336e-01 1.999920254474653603e-01
2.000079181727630606e-01 1.999881227408571993e-01
2.000100719595311605e-01 1.999848920607069369e-01
2.000118123660321323e-01 1.999822814509577551e-01
2.000131743399304052e-01 1.999802384901127050e-01


==> data/t.txt <==
0.000000000000000000e+00
3.967400004247144555e-12
3.967796744247569058e-08
4.364179678671901312e-07
2.523086547392310977e-06
7.814231744301207067e-06
1.863150891171615203e-05
3.958731074550975366e-05
7.954173468739662953e-05
1.543385403681956497e-04
2.924135180550105047e-04
5.631084589419466102e-04
1.077696185299528275e-03
1.592283911657109939e-03
2.106871638014691604e-03
2.621459364372273268e-03
3.177706020038821490e-03
3.733952675705369713e-03
4.290199331371917502e-03
5.367902727687307030e-03
6.445606124002696558e-03
7.523309520318086085e-03
9.267745805786285762e-03
1.222642130004638825e-02
1.679959603412956720e-02
2.137277076821274616e-02
2.898095882883129984e-02
3.658914688944985699e-02
4.419733495006841067e-02
5.180552301068696436e-02
6.555450661071078600e-02
8.826731267887388821e-02
1.109801187470369904e-01
1.492640771794959131e-01
1.875480356119548220e-01
2.258319940444137308e-01
2.641159524768726397e-01
3.023999109093315485e-01
3.840267527636704870e-01
4.656535946180094254e-01
5.472804364723483639e-01
6.289072783266872468e-01
7.105341201810261298e-01
7.921609620353650127e-01
8.737878038897038957e-01
1.009241689722840229e+00
1.144695575555976674e+00
1.280149461389113119e+00
1.415603347222249564e+00
1.551057233055386009e+00
1.686511118888522454e+00
1.821965004721658898e+00
1.957418890554795343e+00
2.092872776387931566e+00
2.228326662221067789e+00
2.363780548054204012e+00
2.499234433887340234e+00
2.634688319720476457e+00
2.770142205553612680e+00
2.905596091386748903e+00
3.041049977219885125e+00
3.176503863053021348e+00
3.311957748886157571e+00
3.447411634719293794e+00
3.582865520552430016e+00
3.718319406385566239e+00
3.853773292218702462e+00
3.989227178051838685e+00
4.124681063884975352e+00
4.328708373487426542e+00
4.532735683089877732e+00
4.736762992692328922e+00
4.940790302294780112e+00
5.144817611897231302e+00
5.348844921499682492e+00
5.552872231102133682e+00
5.756899540704584872e+00
5.960926850307036062e+00
6.164954159909487252e+00
6.368981469511938442e+00
6.573008779114389633e+00
6.777036088716840823e+00
6.981063398319292013e+00
7.185090707921743203e+00
7.389118017524194393e+00
7.593145327126645583e+00
7.797172636729096773e+00
8.001199946331547963e+00
8.205227255934000041e+00
8.409254565536452120e+00
8.613281875138904198e+00
8.758072445644538462e+00
8.902863016150172726e+00
9.047653586655806990e+00
9.141416338600835800e+00
9.235179090545864611e+00
9.328941842490893421e+00
9.422704594435922232e+00
9.516467346380951042e+00
9.662562043090794361e+00
9.808656739800637681e+00
9.954751436510481000e+00
1.010084613322032432e+01
1.024694082993016764e+01
1.039303552664001096e+01
1.053913022334985428e+01
1.068522492005969760e+01
1.083131961676954091e+01
1.097741431347938423e+01
1.112350901018922755e+01
1.126960370689907087e+01
1.141569840360891419e+01
1.156179310031875751e+01
1.170788779702860083e+01
1.180480394043200576e+01
1.190172008383541069e+01
1.199863622723881562e+01
1.209555237064222055e+01
1.219246851404562548e+01
1.228938465744903041e+01
1.238630080085243534e+01
1.248321694425584027e+01
1.258013308765924521e+01
1.267704923106265014e+01
1.277396537446605507e+01
1.287088151786946000e+01
1.296779766127286493e+01
1.306471380467626986e+01
1.316162994807967479e+01
1.325854609148307972e+01
1.335546223488648465e+01
1.345237837828988958e+01
1.354929452169329451e+01
1.364621066509669944e+01
1.374312680850010437e+01
1.384004295190350931e+01
1.393695909530691424e+01
1.403387523871031917e+01
1.413079138211372410e+01
1.427629820570625618e+01
1.442180502929878827e+01
1.456731185289132036e+01
1.471281867648385244e+01
1.485832550007638453e+01
1.500383232366891662e+01


==> data/theta.txt <==
7.140033553392062526e-02 1.216350955602192585e-01 2.312912394384987191e-01 2.564037683186935479e-01 3.191768052193361682e-01
7.140033553392062526e-02 1.216350955602192585e-01 2.312912394384987191e-01 2.564037683186935479e-01 3.191768052193361682e-01
7.140033553392069465e-02 1.216350955602192585e-01 2.312912394384987191e-01 2.564037683186935479e-01 3.191768052193360572e-01
7.140033553392610699e-02 1.216350955602216455e-01 2.312912394384988302e-01 2.564037683186913830e-01 3.191768052193305061e-01
7.140033553407457156e-02 1.216350955602871209e-01 2.312912394385005510e-01 2.564037683186305427e-01 3.191768052191764071e-01
7.140033553531727195e-02 1.216350955608350576e-01 2.312912394385149284e-01 2.564037683181210059e-01 3.191768052178860504e-01
7.140033554172807440e-02 1.216350955636616993e-01 2.312912394385891468e-01 2.564037683154927194e-01 3.191768052112295417e-01
7.140033556897122657e-02 1.216350955756737434e-01 2.312912394389044779e-01 2.564037683043235982e-01 3.191768051829425024e-01
7.140033567514590673e-02 1.216350956224881985e-01 2.312912394401337168e-01 2.564037682607943069e-01 3.191768050726994654e-01
7.140033606523502052e-02 1.216350957944860450e-01 2.312912394446498543e-01 2.564037681008663472e-01 3.191768046676630721e-01
7.140033744053655984e-02 1.216350964008831304e-01 2.312912394605720345e-01 2.564037675370229308e-01 3.191768032396635202e-01
7.140034260303136648e-02 1.216350986771269627e-01 2.312912395203393368e-01 2.564037654205134076e-01 3.191767978793549898e-01
7.140036142028462207e-02 1.216351069740183449e-01 2.312912397381900187e-01 2.564037577058528306e-01 3.191767783410724424e-01
7.140039203310535876e-02 1.216351204718043172e-01 2.312912400925992429e-01 2.564037451552688696e-01 3.191767465552465266e-01
7.140043443572602344e-02 1.216351391679425242e-01 2.312912405834988416e-01 2.564037277711259666e-01 3.191767025278661185e-01
7.140048862217845960e-02 1.216351630598023204e-01 2.312912412108180937e-01 2.564037055558713307e-01 3.191766462651287051e-01
7.140056044282359904e-02 1.216351947269227046e-01 2.312912420422845172e-01 2.564036761109855789e-01 3.191765716925032415e-01
7.140064601858259197e-02 1.216352324589441009e-01 2.312912430329865376e-01 2.564036410268063504e-01 3.191764828377060548e-01
7.140074534131876649e-02 1.216352762522809466e-01 2.312912441828257892e-01 2.564036003066696434e-01 3.191763797091865529e-01
7.140097686397396670e-02 1.216353783351693946e-01 2.312912468630734242e-01 2.564035053874789694e-01 3.191761393152122706e-01
7.140125990349835416e-02 1.216355031328989755e-01 2.312912501396298115e-01 2.564033893475144432e-01 3.191758454304076120e-01
7.140159440411772418e-02 1.216356506209020222e-01 2.312912540118010618e-01 2.564032522096470479e-01 3.191754981126989632e-01
7.140224477011061777e-02 1.216359373804390132e-01 2.312912615400578575e-01 2.564029855739876074e-01 3.191748228266885756e-01
7.140365510903601276e-02 1.216365592282796226e-01 2.312912778636313782e-01 2.564024073664188386e-01 3.191733584484519048e-01
7.140659330686958961e-02 1.216378547447384273e-01 2.312913118634864762e-01 2.564012027714571151e-01 3.191703076713652831e-01
7.141044857422125525e-02 1.216395546248961179e-01 2.312913564605308947e-01 2.563996222001125869e-01 3.191663046911480395e-01
7.141888297039443445e-02 1.216432735830213219e-01 2.312914539686622972e-01 2.563961642967237942e-01 3.191575471532459018e-01
7.142982459250811489e-02 1.216480981063976924e-01 2.312915803425362182e-01 2.563916785017401612e-01 3.191461863686887446e-01
7.144325419336951255e-02 1.216540197545367408e-01 2.312917352677586746e-01 2.563861727151520165e-01 3.191322423505028039e-01
7.145915262519801636e-02 1.216610301419658730e-01 2.312919184088803870e-01 2.563796547984746321e-01 3.191157350154427697e-01
7.149408388380062984e-02 1.216764335336424918e-01 2.312923197813277210e-01 2.563653340512589418e-01 3.190794662194302855e-01
7.156901606745207089e-02 1.217094782355559318e-01 2.312931760349394017e-01 2.563346146222816313e-01 3.190016663122738905e-01
7.166497878927481635e-02 1.217518021019131508e-01 2.312942630423954482e-01 2.562952744074813438e-01 3.189020339799036319e-01
7.187296886421409847e-02 1.218435538083467162e-01 2.312965817421258063e-01 2.562100119810320487e-01 3.186861019731033751e-01
7.213701453054983947e-02 1.219600712406010840e-01 2.312994505581207338e-01 2.561017779588823373e-01 3.184119972576897606e-01
7.245486939909667745e-02 1.221003906108519832e-01 2.313027905491202574e-01 2.559714987303134404e-01 3.180820688961855658e-01
7.282434286334278639e-02 1.222635774364201899e-01 2.313065141552804460e-01 2.558200787970809076e-01 3.176986109992731566e-01
7.324329855871995754e-02 1.224487253375699664e-01 2.313105262507357818e-01 2.556484012902129899e-01 3.172638640103660479e-01
7.429229150760108258e-02 1.229128119944615100e-01 2.313195661116343727e-01 2.552186539381921526e-01 3.161756494109735360e-01
7.553746262562095748e-02 1.234646666075383120e-01 2.313283678575626945e-01 2.547087366470258685e-01 3.148845324262451451e-01
7.696049488766272539e-02 1.240967013403312946e-01 2.313357615328480721e-01 2.541262591728260523e-01 3.134098403852303427e-01
7.854409718017144049e-02 1.248018221817811801e-01 2.313405128626664642e-01 2.534784185577190763e-01 3.117698633669955255e-01
8.027197312041989274e-02 1.255734033069444144e-01 2.313413475441932210e-01 2.527720088632152140e-01 3.099818793736794920e-01
8.212878139222813678e-02 1.264052573420610670e-01 2.313369758571174606e-01 2.520134341567034642e-01 3.080621879148837672e-01
8.410009351864326799e-02 1.272916059956492874e-01 2.313261142148421157e-01 2.512087226892532610e-01 3.060261471232882946e-01
8.758790083291966011e-02 1.288683259704533901e-01 2.312903940413833237e-01 2.497866497371321048e-01 3.024292536761390982e-01
9.129713152404403398e-02 1.305578880729551805e-01 2.312278586374111322e-01 2.482767697346157931e-01 2.986121809692299789e-01
9.517679116031960151e-02 1.323402258950475419e-01 2.311334793875388094e-01 2.467003635622943281e-01 2.946294796549735473e-01
9.918136930717785793e-02 1.341974708306851172e-01 2.310027980821221238e-01 2.450763669699411451e-01 2.905298783706526944e-01
1.032704264268886341e-01 1.361137260715845065e-01 2.308320037333097818e-01 2.434215262339655128e-01 2.863566813711563852e-01
1.074081904722102576e-01 1.380748545824712348e-01 2.306179879353247586e-01 2.417505537862741083e-01 2.821481618635253708e-01
1.115631740422503015e-01 1.400682875822668316e-01 2.303583762753140252e-01 2.400762798745761650e-01 2.779379412158589080e-01
1.157078188012820030e-01 1.420828577967578610e-01 2.300515335992649180e-01 2.384097982358850676e-01 2.737553481787555754e-01
1.198181641315193141e-01 1.441086534541282382e-01 2.296965485779169647e-01 2.367606065099564505e-01 2.696257596944757196e-01
1.238735350439082866e-01 1.461368871823265081e-01 2.292932050857120763e-01 2.351367422453674305e-01 2.655709262373442403e-01
1.278562482900065522e-01 1.481597776919407194e-01 2.288419441720750402e-01 2.335449140593392203e-01 2.616092818240712825e-01
1.317513380393984801e-01 1.501704446916272973e-01 2.283438173731992260e-01 2.319906269951657607e-01 2.577562372420034165e-01
1.355463013644415404e-01 1.521628166991473574e-01 2.278004324587878104e-01 2.304783016362670911e-01 2.540244559707357519e-01
1.392308619832863803e-01 1.541315498654951266e-01 2.272138940938839835e-01 2.290113870635546722e-01 2.504241136050678884e-01
1.427967504829011358e-01 1.560719558109713856e-01 2.265867419716999509e-01 2.275924677395500806e-01 2.469631417935379269e-01
1.462375000446009266e-01 1.579799373364922099e-01 2.259218880027391574e-01 2.262233641741090151e-01 2.436474571934191813e-01
1.495482571642827718e-01 1.598519314046685513e-01 2.252225534577131927e-01 2.249052271773273604e-01 2.404811756533180578e-01
1.527256066868747930e-01 1.616848586703255042e-01 2.244922069571447520e-01 2.236386256435125286e-01 2.374668119803066413e-01
1.557674102092398982e-01 1.634760786286491852e-01 2.237345043468317030e-01 2.224236279325485788e-01 2.346054658616392175e-01
1.586726569304963697e-01 1.652233495262280250e-01 2.229532313679849498e-01 2.212598769356427519e-01 2.318969945336986915e-01
1.614413264500920431e-01 1.669247926497922641e-01 2.221522494425791638e-01 2.201466588698541005e-01 2.293401725522673518e-01
1.640742620417397490e-01 1.685788595494915887e-01 2.213354462807623213e-01 2.190829659442547483e-01 2.269328395897509121e-01
1.665730547584812760e-01 1.701843031591923905e-01 2.205066893761777891e-01 2.180675532431860242e-01 2.246720364173643569e-01
1.689399377494852361e-01 1.717401517133768374e-01 2.196697842402769163e-01 2.170989895720241980e-01 2.225541291102131336e-01
1.722623375321169770e-01 1.739885134936751399e-01 2.184019598615307700e-01 2.157250186088359167e-01 2.196243593023365359e-01
1.753032538477455327e-01 1.761212786718152068e-01 2.171361039146129657e-01 2.144479750638442483e-01 2.169929563760424618e-01
1.780758033470205837e-01 1.781379780329119256e-01 2.158834027608164396e-01 2.132618381936610130e-01 2.146420799526036760e-01
1.805943410788501402e-01 1.800390422124255874e-01 2.146540003700955213e-01 2.121605390010217473e-01 2.125528399180023065e-01
1.828740312135181956e-01 1.818256847742802940e-01 2.134568955028115778e-01 2.111381166635092621e-01 2.107057926102327561e-01
1.849304739710779799e-01 1.834997936418692466e-01 2.122998761856633443e-01 2.101888415840767466e-01 2.090813669621168491e-01
1.867793906317871677e-01 1.850638327676289441e-01 2.111894885827865775e-01 2.093073057281415461e-01 2.076602194656363420e-01
1.884363705949491652e-01 1.865207551216320758e-01 2.101310413601201466e-01 2.084884789514102887e-01 2.064235134837980878e-01
1.899166730312714102e-01 1.878739245773894395e-01 2.091286421161825670e-01 2.077277364828661321e-01 2.053531313713867767e-01
1.912350707306701147e-01 1.891270438735324355e-01 2.081852581092181187e-01 2.070208660046372329e-01 2.044318342009658618e-01
1.924057282395122137e-01 1.902840879163913423e-01 2.073027938698986938e-01 2.063640603954412789e-01 2.036433792512904184e-01
1.934421113948250892e-01 1.913492429376105752e-01 2.064821810908639976e-01 2.057538989751307446e-01 2.029725995136187344e-01
1.943569256764662023e-01 1.923268515290111336e-01 2.057234777942381354e-01 2.051873193771837633e-01 2.024054486998147495e-01
1.951620788311567434e-01 1.932213628253816595e-01 2.050259734983728988e-01 2.046615830226694022e-01 2.019290173517652165e-01
1.958686627029776472e-01 1.940372871718159808e-01 2.043882965497094140e-01 2.041742374234166157e-01 2.015315263828088288e-01
1.964869504638973863e-01 1.947791551127269483e-01 2.038085201664490420e-01 2.037230777448605090e-01 2.012023030261547996e-01
1.970264066844114592e-01 1.954514807425882794e-01 2.032842647667424674e-01 2.033061091157910838e-01 2.009317426283054320e-01
1.974957079809438742e-01 1.960587292907565726e-01 2.028127949752457082e-01 2.029215107338373514e-01 2.007112592142249741e-01
1.979027718467444852e-01 1.966052886497360042e-01 2.023911100302601684e-01 2.025676027178124616e-01 2.005332278163025062e-01
1.982547914238567133e-01 1.970954445891989482e-01 2.020160264734802424e-01 2.022428164965120734e-01 2.003909213812298529e-01
1.985582744365625152e-01 1.975333595000224041e-01 2.016842523169975476e-01 2.019456691996656950e-01 2.002784445195503193e-01
1.988190849287839457e-01 1.979230545306606692e-01 2.013924523208736883e-01 2.016747421928865580e-01 2.001906658112681536e-01
1.989811921455478250e-01 1.981724785581463477e-01 2.012078012101483904e-01 2.014976283097886789e-01 2.001408995076378317e-01
1.991261805695078158e-01 1.984008987205958252e-01 2.010404373052055993e-01 2.013325482443743542e-01 2.000999348811005052e-01
1.992556264992830783e-01 1.986096015956344552e-01 2.008892124699192538e-01 2.011790291684789900e-01 2.000665300038106387e-01
1.993318490820590871e-01 1.987348199730994136e-01 2.007993647258850545e-01 2.010855609515928288e-01 2.000484050236642219e-01
1.994025320064919671e-01 1.988526176693341807e-01 2.007155190116372279e-01 2.009966184554941027e-01 2.000327126363033725e-01
1.994680228036474767e-01 1.989633129620166085e-01 2.006373856545629608e-01 2.009120762337451571e-01 2.000192021501226158e-01
1.995286500185032563e-01 1.990672157659713060e-01 2.005646820218620341e-01 2.008318094291553502e-01 2.000076425938472624e-01
1.995847240238810827e-01 1.991646275756400464e-01 2.004971329250818390e-01 2.007556937367621086e-01 1.999978215925473923e-01
1.996637074485416719e-01 1.993041616614607825e-01 2.004015257242565407e-01 2.006450761450535858e-01 1.999855289098374511e-01
1.997333724129863319e-01 1.994297137736318337e-01 2.003168129321481750e-01 2.005437709360185228e-01 1.999763298645163834e-01
1.997946573340402820e-01 1.995423017989397252e-01 2.002420711253761754e-01 2.004513164105613254e-01 1.999696532748651001e-01
1.998484165649330180e-01 1.996428941906065457e-01 2.001764271829944430e-01 2.003672550511879369e-01 1.999650069730142532e-01
1.998954266984471206e-01 1.997324105080227896e-01 2.001190587484138472e-01 2.002911342587257448e-01 1.999619697631276061e-01
1.999363925498060801e-01 1.998117220653443660e-01 2.000691943904294168e-01 2.002225071015442670e-01 1.999601838794524966e-01
1.999719528838666549e-01 1.998816527555966061e-01 2.000261132487305693e-01 2.001609332016849596e-01 1.999593479032280297e-01
2.000026857808436531e-01 1.999429800387269585e-01 1.999891441981409002e-01 2.001059797079539626e-01 1.999592102714746744e-01
2.000291136749686727e-01 1.999964360858492995e-01 1.999576645773067929e-01 2.000572223346369916e-01 1.999595633266289529e-01
2.000517080628899935e-01 2.000427090094318294e-01 1.999310987036740928e-01 2.000142463605070753e-01 1.999602378639435407e-01
2.000708938984311902e-01 2.000824441691038402e-01 1.999089162005980580e-01 1.999766475850526526e-01 1.999610981475790361e-01
2.000870536926440957e-01 2.001162455625125070e-01 1.998906301096924076e-01 1.999440332592992697e-01 1.999620373765313708e-01
2.001005313266715213e-01 2.001446772928416329e-01 1.998757948193991274e-01 1.999160229767654728e-01 1.999629735847425205e-01
2.001116355814176184e-01 2.001682650890777571e-01 1.998640038843838285e-01 1.998922494912824810e-01 1.999638459539689328e-01
2.001206433951250308e-01 2.001874978589509302e-01 1.998548877945074409e-01 1.998723594401914383e-01 1.999646115111151368e-01
2.001255849766581940e-01 2.001980773104491962e-01 1.998501507857757264e-01 1.998611408052862748e-01 1.999650461216061215e-01
2.001297796876276847e-01 2.002070647774739642e-01 1.998463530963928148e-01 1.998513864433567877e-01 1.999654159948490995e-01
2.001332887918425840e-01 2.002145781534724334e-01 1.998434109243728551e-01 1.998430040296652888e-01 1.999657181003094142e-01
2.001361691593655234e-01 2.002207292255987481e-01 1.998412461661397133e-01 1.998359042627282645e-01 1.999659511858253580e-01
2.001384735564845641e-01 2.002256238801809751e-01 1.998397861329152259e-01 1.998300009015267775e-01 1.999661155285721581e-01
2.001402509147106601e-01 2.002293623075035167e-01 1.998389632718109710e-01 1.998252107921834053e-01 1.999662127135136414e-01
2.001415465887912692e-01 2.002320392052270304e-01 1.998387148918052969e-01 1.998214538883782421e-01 1.999662454255765609e-01
2.001424026038957915e-01 2.002337439795958129e-01 1.998389828968967219e-01 1.998186532646857305e-01 1.999662172547681804e-01
2.001428578879570486e-01 2.002345609439384611e-01 1.998397135278514869e-01 1.998167351209025611e-01 1.999661325192593209e-01
2.001429484863742614e-01 2.002345695151701577e-01 1.998408571112693932e-01 1.998156287765323058e-01 1.999659961106273198e-01
2.001427077625255735e-01 2.002338444076813273e-01 1.998423678163198658e-01 1.998152666572479419e-01 1.999658133562579321e-01
2.001421665863945820e-01 2.002324558242037367e-01 1.998442034198156803e-01 1.998155842741124733e-01 1.999655898955575994e-01
2.001413535125935172e-01 2.002304696429590691e-01 1.998463250807552272e-01 1.998165201960154236e-01 1.999653315678031062e-01
2.001402949460212577e-01 2.002279476015735582e-01 1.998486971234905707e-01 1.998180160147728091e-01 1.999650443143004552e-01
2.001390152958070767e-01 2.002249474773150073e-01 1.998512868303253254e-01 1.998200163030455223e-01 1.999647340936878404e-01
2.001375371190240449e-01 2.002215232633776931e-01 1.998540642433203340e-01 1.998224685662481626e-01 1.999644068082229442e-01
2.001358812550594057e-01 2.002177253410385716e-01 1.998570019753435623e-01 1.998253231890020631e-01 1.999640682397531011e-01
2.001340669509643899e-01 2.002136006475668251e-01 1.998600750304729279e-01 1.998285333763260840e-01 1.999637239948624801e-01
2.001321119780189728e-01 2.002091928398128662e-01 1.998632606336502027e-01 1.998320550898711190e-01 1.999633794588288882e-01
2.001300327400024892e-01 2.002045424534020512e-01 1.998665380693727955e-01 1.998358469796979453e-01 1.999630397576911689e-01
2.001278443737977419e-01 2.001996870574413723e-01 1.998698885292221616e-01 1.998398703121590236e-01 1.999627097275263887e-01
2.001255608428822996e-01 2.001946614046554718e-01 1.998732949680796234e-01 1.998440888943621707e-01 1.999623938901451681e-01
2.001231950241278423e-01 2.001894975768944984e-01 1.998767419688600167e-01 1.998484689956137317e-01 1.999620964346049690e-01
2.001207587882821992e-01 2.001842251259951244e-01 1.998802156155205234e-01 1.998529792662470661e-01 1.999618212040322196e-01
2.001182630745254043e-01 2.001788712099889511e-01 1.998837033740437086e-01 1.998575906542710834e-01 1.999615716872243376e-01
2.001144262636663229e-01 2.001707340076565589e-01 1.998889419266990097e-01 1.998646456828582219e-01 1.999612521191403425e-01
2.001105086874261918e-01 2.001625441279868967e-01 1.998941539018442570e-01 1.998717867172772333e-01 1.999610065654570112e-01
2.001065375156719506e-01 2.001543669886336752e-01 1.998993112200202205e-01 1.998789419706451242e-01 1.999608423049969441e-01
2.001025366920101967e-01 2.001462589502215339e-01 1.999043903590990989e-01 1.998860491171340348e-01 1.999607648814847594e-01
2.000985272773347923e-01 2.001382681305992894e-01 1.999093717833547168e-01 1.998930546194796487e-01 1.999607781891683533e-01
2.000945277623853713e-01 2.001304351751075350e-01 1.999142394260551292e-01 1.998999130660603085e-01 1.999608845703204629e-01

